Quantum Lattice Boltzmann Solutions for Transport under 3D Spatially Varying Advection on Trapped Ion Hardware

The Quantum Lattice Boltzmann Method (QLBM) has emerged as one of the most promising quantum computing approaches for the numerical simulation of problems in computational fluid dynamics (CFD). The dynamics is formulated in terms of mesoscopic particle distribution functions governed by a discrete Boltzmann transport equation, comprising local streaming and collision operations. In this work, the resulting macroscopic behavior corresponds to the advection-diffusion equation, which we adopt as a canonical model problem for transport phenomena. Building upon recent progress in QLBM implementations, we advance towards more realistic problem settings that better reflect conventional CFD requirements. We address, for the first time, transport under the action of non uniform velocity fields on quantum hardware. We implement our demonstration using IonQ's trapped-ion systems including Forte generation systems and a 64-qubit Barium development system similar to the forthcoming IonQ Tempo line. We identify the density readout and subsequent reloading of the fluid density as a potential bottleneck of the current algorithm and discuss several approaches to mitigate this bottleneck. We identify the use of MPS shadow tomography as a promising method to efficiently scale the readout to large system with complex density distributions. Lastly, we introduce and simulate a novel method to implement wall boundaries for advection-diffusion in QLBM, and discuss the prospects of scaling to higher-complexity problems.

==> tikz/fidelity_nlat4_ideal.dat <==
% Fidelity data for nlat=4 ideal simulation with shots
% Columns: t  shadow_1k  mps_1k  shadow_5k  mps_5k  shadow_10k  mps_10k  shadow_20k  mps_20k
1  0.9360  0.8052  0.9789  0.9619  0.9837  0.9823  0.9822  0.9891
2  0.8915  0.6433  0.9609  0.8956  0.9608  0.9419  0.9558  0.9667
3  0.8359  0.4725  0.9451  0.8035  0.9402  0.8815  0.9339  0.9287
4  0.8366  0.3570  0.9121  0.7174  0.9191  0.8095  0.9100  0.8840
5  0.8025  0.2825  0.8994  0.6521  0.9038  0.7345  0.9010  0.8420
6  0.7727  0.2373  0.8878  0.5744  0.8962  0.6674  0.8984  0.7970
7  0.7708  0.1975  0.8900  0.5067  0.8821  0.5987  0.8942  0.7553
8  0.7411  0.1536  0.8871  0.4390  0.8755  0.5352  0.8892  0.7159
9  0.7428  0.1201  0.8808  0.3721  0.8753  0.4863  0.8904  0.6810
10  0.7479  0.1006  0.8805  0.3267  0.8764  0.4392  0.8948  0.6448

==> tikz/fidelity_nlat4_qpu.dat <==
% Fidelity data for nlat=4 on IonQ Forte-1 QPU.
% Shadow runs use 25 buckets (shM25), bond dim 3, Hellinger loss.
% Histogram runs use MPS smoothing at max bond 3 (smoothed) + KDE bw 0.5.
% Columns: t  shadow_mps  shadow_kde  direct_mps  direct_kde
1  0.9596  0.9569  0.9371  0.9442
2  0.9068  0.9162  0.8841  0.9069
3  0.8710  0.8848  0.8234  0.8611
4  0.8589  0.8667  0.8173  0.8471
5  0.8420  0.8527  0.7667  0.7992
6  0.8498  0.8617  0.7490  0.7786
7  0.8342  0.8475  0.7180  0.7637
8  0.8381  0.8534  0.6909  0.7376
9  0.8357  0.8466  0.6601  0.6997
10  0.8341  0.8435  0.5726  0.6271


==> tikz/fidelity_nlat5.dat <==
% Fidelity data for nlat=5 (32^3 grid).
% Ideal: shots=50K, shM=50, bond_dim=3, Hellinger loss 
% Noisy sim: IonQ Forte-1 noise model, shM=50,  MPS-SGD fit + KDE smoothing.
% Noisy hist: IonQ Forte-1 noise model, single-basis histogram + MPS smooth bond 3 + KDE.
% Baseline for fidelity = MPS-SV (D=3) reference state.
% Columns: t  ideal_shadow  ideal_direct  noisy_shadow_mps  noisy_shadow_kde  noisy_direct_mps  noisy_hist_kde
1  0.9932  0.9822  0.9406  0.9517  0.8896  0.9108
2  0.9899  0.9440  0.8986  0.9276  0.7901  0.8205
3  0.9838  0.8905  0.8732  0.9010  0.7243  0.7518
4  0.9793  0.8266  0.8467  0.8765  0.6376  0.6633
5  0.9742  0.7649  0.8113  0.8385  0.5816  0.6024
6  0.9678  0.7134  0.7770  0.8083  0.5252  0.5459
